Combining Matrix Design for 2D DoA Estimation with Compressive Antenna Arrays using Stochastic Gradient Descent

Recently, compressive antenna arrays have been considered for DoA estimation with reduced hardware complexity. By utilizing compressive sensing, such arrays employ a linear combining network to combine signals from a larger set of antenna elements in the analog RF domain. In this paper, we develop a design approach based on the minimization of error between spatial correlation function (SCF) of the compressive and the uncompressed array resulting in the estimation performance of the two arrays to be as close as possible. The proposed design is based on grid-free stochastic gradient descent (SGD) optimization. In addition to a low computational cost for the proposed method, we show numerically that the resulting combining matrices perform better than the ones generated by a previous approach and combining matrices generated from a Gaussian ensemble.

==> figures/MSE_70.csv <==
d,MSEunopt,MSEopt,MSEold,MSEuncomp
0.0261799387799149,0.4214934077718192,0.4690816374882134,0.2051895892052127,0.3288900080673382
0.0523598775598299,0.3035763797259422,0.2855893606385264,1.2479887468744786,0.4883539830637227
0.0785398163397448,0.5853609311436295,0.9799145886762495,0.2407690029046066,0.1239717879330374
0.1047197551196598,0.3844254299712334,0.5464560800694246,0.4042671191765022,0.0130475453706452
0.1308996938995747,0.5830638813396777,0.6611669897068270,1.2803362412301804,0.0105344748885289
0.1570796326794897,0.2938526453595927,0.1408153649579632,0.4870265366870065,0.1145885830941691
0.1832595714594046,0.4113086646982919,0.8116223810183506,0.7790443218812814,0.0788053378629328
0.2094395102393195,0.0416034141204248,0.6602205318455397,0.7811201127818649,0.0619757593646899
0.2356194490192345,0.1820345688990724,0.2569620869718071,0.3034262494982370,0.2345426212184355
0.2617993877991494,1.1679216838875064,0.7818251633916841,0.3165148926647822,0.1646467689354618
0.2879793265790643,0.4131170540432961,0.6780694302947421,0.1242428911217209,0.3402061318186231
0.3141592653589793,0.3257511440506247,0.2592615884170875,0.3218859035975516,0.0099034569407914
0.3403392041388942,0.3399270141799073,0.4230888599819070,0.1630716342712549,0.4166863606699510
0.3665191429188092,0.4630081070063201,0.1980462453200443,0.6755059872158703,0.0126222788316209
0.3926990816987241,1.1147574929293311,0.7214123426388472,1.1381058786759533,0.5971367134728539
0.4188790204786391,0.9228196466462970,0.4502245999537137,1.4315515032328294,0.1834952429903926
0.4450589592585540,0.6857915618083082,0.5367348491396430,0.2364440140951800,0.0089790500393949
0.4712388980384689,0.4187444928469389,0.0582546305325121,0.3115411408586238,0.2527662064289493
0.4974188368183839,0.9962994670616716,0.6209536493134996,0.4531230995297778,0.0083285570816695
0.5235987755982988,1.3338528849799298,0.5291163115577527,0.6270283054785949,0.1083290593608587
0.5497787143782138,0.6658617412768116,0.2135935187191546,0.6431448258230180,0.2962500432602220
0.5759586531581288,0.7634423734275346,0.2859683291396220,0.0467597475982365,0.0765181982147724
0.6021385919380436,0.9334836027271181,0.7447838704984014,0.4917844301067503,0.2694248675434363
0.6283185307179586,0.6578118978309917,0.8258290451439229,0.2291930051725251,0.4214003938810307
0.6544984694978736,1.0539972089929748,0.6330909727722930,0.6021778336203009,0.0139135272420778
0.6806784082777885,0.9086354858257056,0.4811180051195210,0.0119377046064166,0.4443989304101081
0.7068583470577035,0.9210265058197519,0.6682755064730699,0.0139135272420779,0.0602349006527237
0.7330382858376184,1.2244121064141629,0.4156086260480748,0.2879009303745708,0.2092078984025685
0.7592182246175333,0.6625586207441204,0.6259838959137035,0.0380156614825368,0.0106123749284807
0.7853981633974483,1.1375936997253335,0.9030462511905925,0.2196220322320387,0.0754766408410601
0.8115781021773633,0.8527689991110630,1.2009150786897123,0.3389888539159609,0.0099716194757492
0.8377580409572781,0.9410032010428412,0.3425098459433689,0.7276553644089071,0.2848718722652361
0.8639379797371931,0.4208223037618563,0.5188071701314196,0.9926480028263923,0.4261141784749619
0.8901179185171081,1.2559538394966918,0.7315937708170570,0.9262529113503445,0.0210344472416323
0.9162978572970230,1.3441678102079881,0.8820652013876931,0.3570418221551067,0.1011744793617718
0.9424777960769379,1.2235450541077839,0.0104553110447374,0.0766845299933399,0.1179578979427241
0.9686577348568529,0.2878953572068189,0.5882535087973307,0.0137130658538082,0.1649811141113667
0.9948376736367678,0.9514395722950640,0.1453268995013598,0.4592925029996707,0.0118098532376552
1.0210176124166828,0.5977852140403731,1.0004851508484138,0.1652872412408850,0.0362841190076180
1.0471975511965976,0.3155755169392195,0.2322880642288294,0.1950033371637131,0.0105734249085048
1.0733774899765125,0.4561966980919201,0.2604185110538668,0.4615636344658622,0.0184287496065147
1.0995574287564274,0.6072260255444242,1.3285165423273524,0.1273882433554143,0.0080692493954894
1.1257373675363425,0.0140888023319695,0.1257861268245327,0.0219355842685060,0.4868508610472638
1.1519173063162573,0.4667779233634679,0.9003122187644799,0.0151698518491628,0.0154369944285454
1.1780972450961722,0.0918966881939871,0.1127148661403063,0.3113381484096588,0.0496005645427672
1.2042771838760873,0.4399486143865834,0.2363765559754770,0.1755476398939929,0.1175350208907409
1.2304571226560022,0.8226543008384174,0.3815855971362503,0.0993990663191408,0.0837413861878755
1.2566370614359170,0.2245597207395602,0.3238578105131197,0.2233695110289717,0.0714817327328334
1.2828170002158321,0.2074862073821703,0.5700794950838712,0.4318169241035743,0.1200297454990866
1.3089969389957470,0.4243966276206942,0.1572892862658249,0.4554336644381791,0.1743749438803297
1.3351768777756619,0.0656963046371713,0.6746387070104385,0.6663997315216975,0.0094766261855394
1.3613568165555769,0.6594171151702013,0.2505463591557262,0.3037150770178190,0.1665511866541832
1.3875367553354918,0.2041885426146881,0.6892615769611681,0.0170794214676895,0.8555446300203895
1.4137166941154067,0.7582129775851242,0.3475838560677902,0.2588864044214789,0.2853961333186834
1.4398966328953218,0.5205358742272229,0.2370256918979320,0.0565446452362023,0.3096538742701525
1.4660765716752366,0.2817616475628563,0.4688858135003717,0.2457599679953028,0.1547673898749267
1.4922565104551515,0.3429259792551912,0.3155264012402713,0.1835663785720880,0.2530570470568333
1.5184364492350666,0.3098199229014115,0.3870469009832350,0.7517844667039768,0.5650663098355028
1.5446163880149815,0.4547761894821920,0.3820551347928375,0.3595250344082576,0.0935387664785197
1.5707963267948963,0.8631701288824458,0.0164566527750692,0.1355293258418220,0.0150671867787794
1.5969762655748114,0.4436367738224199,0.0175702089844658,0.6341016739954286,0.9211927029306969
1.6231562043547263,0.0120245099745172,0.6979213715043826,0.3861426735070811,0.1996022606349066
1.6493361431346412,0.1282627783473684,0.2691782704089877,0.0845411392132851,0.0112353162718987
1.6755160819145563,0.1534519807118305,0.5727911795907209,0.2746650989499142,0.2394781964801923
1.7016960206944711,0.6990474345375693,0.5840349730167900,0.3506321094928200,0.1407692948190875
1.7278759594743860,0.2487317267578750,0.1527602621966146,0.6497635046518724,0.2097729084973042
1.7540558982543011,0.6214714773982221,0.4322638548647021,0.5082850156038190,0.2790552772475615
1.7802358370342160,1.0928161352181478,0.4692066263067481,0.2372150863700648,0.1926983903122712
1.8064157758141308,0.1702350816153150,0.5950757360107187,0.0525324409710554,0.2372663981871609
1.8325957145940459,0.7001288915106453,0.5709359846144425,0.1413671189244465,0.6461227965612938
1.8587756533739608,1.4053818238938884,0.1720181707124146,0.4319113537309042,0.2449019349665993
1.8849555921538756,0.6211354436975149,0.4556033387361912,0.4620842076982687,0.0260931501463236
1.9111355309337907,1.2363866270766950,0.0933691888649543,0.4997666531411181,0.5020701082896671
1.9373154697137056,1.2444769295104643,0.5341674419984539,0.7619451180851839,0.0782586252997442
1.9634954084936205,0.9781973416873861,0.2533917237222700,0.0857286106822212,0.5704007844064489
1.9896753472735356,0.5380670088831384,0.4609484278781842,0.4237558963390743,0.3548136910966068
2.0158552860534504,0.5634510614849431,0.7081589388159942,0.2950504551582988,0.0099418303071028
2.0420352248333655,0.0988972464163873,0.4666037256145543,0.8544400758235879,0.1118998128011986
2.0682151636132806,0.4645408317285637,0.7872396719664430,0.1556820420062496,0.5920999924677340
2.0943951023931953,0.2958775802411866,0.4757369390042898,0.4285454262910014,0.2581064302714612
2.1205750411731104,0.0693356004442243,0.3740522350989293,0.7202761242857358,0.4267606452160837
2.1467549799530254,1.0707702098247902,0.1960439725821654,0.5886441139621956,0.2042061495430441
2.1729349187329401,0.8867929050889403,0.4332271047425800,1.1861921679607257,0.3404844932468445
2.1991148575128552,0.5726709904643642,1.0215527746673447,0.6034324075482961,0.4903738834480535
2.2252947962927703,0.6595425597868417,1.1095304727618984,0.4065661510116125,0.1803953289936550
2.2514747350726849,0.4604647570272918,0.5800905203777020,0.4328500941015310,0.1281060045169652
2.2776546738526000,0.1652615508021774,0.2171290548497664,0.0717278637101281,0.0947645353474160
2.3038346126325151,0.6986106660023981,0.1117025385466557,0.6867339347517206,0.0134634956726221
2.3300145514124297,0.3229830269040170,1.2035120194763675,0.0095950404616949,0.1347379947223273
2.3561944901923448,0.4292783876287875,0.7331032981781130,0.0211167947661346,0.2909771221516952
2.3823744289722599,0.6571130522908439,1.3778856097744430,0.3862547411399109,0.6245074173683556
2.4085543677521746,0.3917703989110482,1.4279097730495280,0.0104114922722645,0.0481076634535361
2.4347343065320897,0.0126227000995675,0.9453902198308893,0.3839599357963299,0.2436631654926312
2.4609142453120048,0.1139996988471181,0.2271421208760274,0.4098443200510113,0.0085338872224361
2.4870941840919194,0.1943837279806921,0.4207958225824952,0.6234411122292917,0.3855736993500288
2.5132741228718345,0.7818149044812813,1.0357221911098067,0.0149507579867983,0.0540612430671741
2.5394540616517496,0.1354829138543668,0.4120148927865521,0.0142556037207068,0.4223818618710891
2.5656340004316642,0.7410475794731639,0.8121697945437780,0.4131320815687337,0.1318187114432281
2.5918139392115793,1.0238603872471039,0.7850013924940500,0.0354141109195815,0.0118005370006077
2.6179938779914944,0.2833575037758108,0.2714669121190885,0.6771020022675588,0.1003552167962144
2.6441738167714091,0.0097269180470601,1.1162646204442985,0.6683747841348009,0.0082599732787650
2.6703537555513241,0.6355971682996422,0.1234888905577191,0.5233450062973478,0.3938609652669048
2.6965336943312392,1.1805717111553449,0.2054330751722856,0.4597258703141263,0.1063711647840373
2.7227136331111539,1.0706716642024414,0.2514368677994894,0.3025573601873699,0.0112628678862062
2.7488935718910690,0.2248768906141035,0.0980181258192446,0.1476781823739060,0.3270456279370317
2.7750735106709841,0.6391668823821798,0.8348821761876224,0.0320968537395688,0.2380742899711774
2.8012534494508987,0.5905540703185093,1.0228656044275219,0.3739881816529584,0.1637545061595934
2.8274333882308138,0.9378507425023122,0.3051114870291950,0.5505355283672855,0.0758317041126970
2.8536133270107289,0.6064236723980000,0.5193453226680548,0.1640974424391951,0.3044857591019011
2.8797932657906435,0.3524084341316633,0.6698084142051588,0.1352017900133809,0.6657069184004236
2.9059732045705586,0.4684769695052310,0.4566797059637490,0.8709405404650981,0.6436440594168211
2.9321531433504737,0.2042141536340285,0.3368903283583277,0.1678253115585178,0.0139330022520658
2.9583330821303884,0.1128171099427432,0.3540621249088535,0.2471725312153177,0.1426222315229311
2.9845130209103035,0.0933571412922862,0.0674628848649887,0.4888539832270679,0.2224132638674512
3.0106929596902186,0.2697277799151001,0.5597621285735324,0.5357134608321258,0.3488613165855374
3.0368728984701332,0.3426225213070067,0.8501603284292082,1.0791956999703574,0.8600535506307078
3.0630528372500483,0.1629431751716854,1.0592316600507437,0.2920586516381063,0.0948540927692330
3.0892327760299634,0.0177186886705442,1.0012931738470363,0.9416240222344630,0.1350472537373169
3.1154127148098780,0.4690076773394668,1.2255076275212247,0.5149181556634944,0.2062767402015988
3.1415926535897931,0.2224781425842356,0.6825055267985634,0.6861441389084574,0.0150184992538095


==> figures/distance_MSE_100.csv <==
d,MSEunopt,lowerunopt,upperunopt,CRBunopt,MSEopt,loweropt,upperopt,CRBopt,MSEuncomp,loweruncomp,upperuncomp,CRBuncomp
0.1308996938995747,3.3434158415951853,0.0657699585245440,0.0657699585245440,7.8734730104589632,3.2687669386698284,0.1479824066802229,0.1479824066802229,6.3838273455048231,3.0070025037421440,0.0657699585245438,0.0657699585245438,6.7981558609798070
0.2617993877991495,3.6893658234342861,0.1644248963113594,0.1644248963113594,0.8691592144193812,3.4003068557189167,0.1479824066802239,0.1479824066802239,0.6780038203129561,3.6196496673982694,0.1644248963113587,0.1644248963113587,0.7227541879853763
0.3926990816987241,3.7824303147465153,0.0822124481556796,0.0822124481556796,0.1476858685510950,3.6203073669835146,0.0822124481556794,0.0822124481556794,0.1170847571526299,3.8662870118653094,0.0822124481556798,0.0822124481556798,0.1246607967276759
0.5235987755982989,2.6922932522022016,0.0328849792622720,0.0328849792622720,0.0519227220465036,2.8353429119930849,0.0328849792622719,0.0328849792622719,0.0414343493217608,2.9681982282126627,0.0822124481556796,0.0822124481556796,0.0440924814392143
0.6544984694978736,1.6860128867766813,0.0328849792622716,0.0328849792622716,0.0263469378796221,1.9875681466117145,0.0328849792622716,0.0328849792622716,0.0211729304720566,2.0599151009887131,0.0822124481556798,0.0822124481556798,0.0225368064344487
0.7853981633974484,0.9375507587673723,0.0000000000000000,0.0000000000000000,0.0173625903034243,1.0582386326599102,0.0000000000000000,0.0000000000000000,0.0140682132206114,1.4117521597293337,0.0000000000000000,0.0000000000000000,0.0149644845102055
0.9162978572970231,0.7941722491838666,0.0000000000000000,0.0000000000000000,0.0136791896171724,0.1437073593761282,0.0000000000000000,0.0000000000000000,0.0111328352356724,0.1884309311728181,0.0000000000000000,0.0000000000000000,0.0117894796293266
1.0471975511965979,0.3452922822538551,0.0000000000000000,0.0000000000000000,0.0117710032128239,0.3788349611013725,0.0000000000000000,0.0000000000000000,0.0095646854871796,0.1492978058507145,0.0000000000000000,0.0000000000000000,0.0100835489246907
1.1780972450961726,0.7612872699215947,0.0000000000000000,0.0000000000000000,0.0105486964553404,0.1742903900900412,0.0000000000000000,0.0000000000000000,0.0085879307338958,0.0220329361057222,0.0000000000000000,0.0000000000000000,0.0090649777507715
1.3089969389957474,0.1894174805506862,0.0000000000000000,0.0000000000000000,0.0098620072480837,0.0230194854835903,0.0000000000000000,0.0000000000000000,0.0080905737884970,0.0381465759442354,0.0000000000000000,0.0000000000000000,0.0085836159983513
1.4398966328953222,0.4357259752251029,0.0000000000000000,0.0000000000000000,0.0095898158691703,0.0194021377647404,0.0000000000000000,0.0000000000000000,0.0079473207746610,0.0223617858983449,0.0000000000000000,0.0000000000000000,0.0084629199863029
1.5707963267948968,0.1496266556433373,0.0000000000000000,0.0000000000000000,0.0095199544853420,0.0147982406680223,0.0000000000000000,0.0000000000000000,0.0079725832335692,0.0171001892163814,0.0000000000000000,0.0000000000000000,0.0084868127005238
1.7016960206944716,0.3771907121382588,0.0000000000000000,0.0000000000000000,0.0095205019332608,0.0121674423270406,0.0000000000000000,0.0000000000000000,0.0080347004577828,0.0154559402532678,0.0000000000000000,0.0000000000000000,0.0085214129390234
1.8325957145940464,0.1338418655974467,0.0000000000000000,0.0000000000000000,0.0095212676700699,0.0263079834098175,0.0000000000000000,0.0000000000000000,0.0080609097209427,0.1979675751588769,0.0000000000000000,0.0000000000000000,0.0085149902748132
1.9634954084936209,0.0782662506442072,0.0000000000000000,0.0000000000000000,0.0094714356343620,0.0355157776032537,0.0000000000000000,0.0000000000000000,0.0080138407279687,0.0082212448155680,0.0000000000000000,0.0000000000000000,0.0084554492195416
2.0943951023931957,0.4104045411931534,0.0000000000000000,0.0000000000000000,0.0093693497507549,0.0111808929491724,0.0000000000000000,0.0000000000000000,0.0079009380904004,0.0105231933639270,0.0000000000000000,0.0000000000000000,0.0083557903144170
2.2252947962927703,0.2722876282916115,0.0000000000000000,0.0000000000000000,0.0092522880516110,0.0082212448155680,0.0000000000000000,0.0000000000000000,0.0077636386828409,0.0302541809212902,0.0000000000000000,0.0000000000000000,0.0082425226937623
2.3561944901923448,0.0766220016810936,0.0000000000000000,0.0000000000000000,0.0091406540467395,0.0078923950229453,0.0000000000000000,0.0000000000000000,0.0076414667278173,0.0108520431565497,0.0000000000000000,0.0000000000000000,0.0081384319501448
2.4870941840919198,0.1884309311728182,0.0000000000000000,0.0000000000000000,0.0090326687521393,0.0105231933639270,0.0000000000000000,0.0000000000000000,0.0075517319410842,0.0121674423270406,0.0000000000000000,0.0000000000000000,0.0080545582428050
2.6179938779914944,0.0305830307139129,0.0000000000000000,0.0000000000000000,0.0089270816963124,0.0115097427417952,0.0000000000000000,0.0000000000000000,0.0074937299243979,0.0134828414975315,0.0000000000000000,0.0000000000000000,0.0079933218167767
2.7488935718910694,0.0368311767737446,0.0000000000000000,0.0000000000000000,0.0088385299306325,0.0121674423270406,0.0000000000000000,0.0000000000000000,0.0074600910106248,0.0223617858983449,0.0000000000000000,0.0000000000000000,0.0079536106444473
2.8797932657906440,0.1897463303433091,0.0000000000000000,0.0000000000000000,0.0087871115806386,0.0822124481556798,0.0000000000000000,0.0000000000000000,0.0074425503106684,0.0134828414975315,0.0000000000000000,0.0000000000000000,0.0079315867614415
3.0106929596902186,0.0253214340319493,0.0000000000000000,0.0000000000000000,0.0087767324650166,0.0108520431565497,0.0000000000000000,0.0000000000000000,0.0074333234179722,0.0249925842393267,0.0000000000000000,0.0000000000000000,0.0079205164948004
3.1415926535897931,0.0138116912901542,0.0000000000000000,0.0000000000000000,0.0087888348824710,0.0092077941934361,0.0000000000000000,0.0000000000000000,0.0074275678096249,0.0424216232483308,0.0000000000000000,0.0000000000000000,0.0079144654481377


==> figures/distance_MSE_50.csv <==
d,MSEunopt,lowerunopt,upperunopt,CRBunopt,MSEopt,loweropt,upperopt,CRBopt,MSEold,lowerold,upperold,CRBold,MSEuncomp,loweruncomp,upperuncomp,CRBuncomp
0.0641141357875468,3.9614966768400666,0.1450079618158213,0.1450079618158213,100.8933842520381745,3.1587567682213140,0.1450079618158216,0.1450079618158216,102.1812426606041839,3.6218558062758976,0.1450079618158211,0.1450079618158211,68.7912245194576712,3.3307523229306359,0.1450079618158213,0.1450079618158213,35.5855076844477907
0.1282282715750936,3.7955431205397372,0.1490359607551500,0.1490359607551500,7.5824622422071375,3.8605953034098901,0.2013999469664183,0.2013999469664183,8.5014833679739965,3.9441360014115610,0.1490359607551497,0.1490359607551497,5.6955302186354579,3.5553132637981926,0.1450079618158213,0.1450079618158213,2.9567482371472122
0.1923424073626404,3.5657055010616596,0.1490359607551503,0.1490359607551503,1.4011897509766613,3.8716320205036499,0.1047279724225378,0.1047279724225378,1.4859680961032673,3.7454348137344922,0.1490359607551498,0.1490359607551498,1.0020496922984639,3.7811631643263346,0.1047279724225380,0.1047279724225380,0.5181795429162899
0.2564565431501872,4.3358588982612458,0.0805599787865672,0.0805599787865672,0.4512058884754915,4.7765622622131634,0.1047279724225380,0.1047279724225380,0.4714199686041048,4.3196260625357521,0.1490359607551495,0.1490359607551495,0.3199011514231899,3.4932418001431422,0.1490359607551502,0.1490359607551502,0.1649207327399967
0.3205706789377339,3.9137648894090251,0.0523639862112686,0.0523639862112686,0.1923819309400762,3.8458931072813423,0.1168119692405228,0.1168119692405228,0.1991201301951918,4.1025169197059528,0.1168119692405224,0.1168119692405224,0.1363999113907090,2.9498647432277441,0.1168119692405231,0.1168119692405231,0.0700457870666134
0.3846848147252807,3.0408975192565655,0.0322239915146271,0.0322239915146271,0.0980593514585831,4.3321531392370636,0.1168119692405225,0.1168119692405225,0.1005180574227715,3.8058547978244177,0.1168119692405230,0.1168119692405230,0.0698680409563362,2.9437421848399650,0.0805599787865675,0.0805599787865675,0.0356930793154496
0.4487989505128276,3.1907390797995814,0.0523639862112690,0.0523639862112690,0.0567358612101789,3.7959862004230627,0.1812599522697766,0.1812599522697766,0.0574392262337005,3.3367137613608415,0.0523639862112687,0.0523639862112687,0.0408115329818365,2.8446534109324872,0.1369519639371644,0.1369519639371644,0.0207073377922384
0.5129130863003744,2.5624518052431404,0.0523639862112689,0.0523639862112689,0.0361752608596675,4.2861936713393263,0.1006999734832092,0.1006999734832092,0.0360040296680045,2.7618377527398956,0.0725039809079107,0.0725039809079107,0.0264034822106266,1.9718666007588139,0.0725039809079112,0.0725039809079112,0.0132832606426992
0.5770272220879211,2.1256958802517647,0.0201399946966419,0.0201399946966419,0.0249647435924593,3.4807550034312245,0.0725039809079109,0.0725039809079109,0.0242782486841436,2.5758247617217114,0.0523639862112686,0.0523639862112686,0.0185874387785080,1.6650136415607781,0.0725039809079107,0.0725039809079107,0.0092595192410939
0.6411413578754679,2.4069710461850655,0.0523639862112688,0.0523639862112688,0.0184331198324685,3.7873662826929002,0.0805599787865677,0.0805599787865677,0.0173970302331702,1.1318677019512740,0.0402799893932837,0.0402799893932837,0.0140671507694244,0.9969700174731666,0.0725039809079109,0.0725039809079109,0.0069366205312083
0.7052554936630147,1.6743988790894131,0.0000000000000000,0.0000000000000000,0.0144423090427966,3.1573469685925488,0.1006999734832093,0.1006999734832093,0.0131450466417569,1.0387403664740020,0.0201399946966419,0.0201399946966419,0.0113292296892541,0.6072208401037529,0.0725039809079107,0.0725039809079107,0.0055357723287275
0.7693696294505615,1.6146233748297805,0.0000000000000000,0.0000000000000000,0.0119160837554826,2.7210341234844990,0.0322239915146271,0.0322239915146271,0.0104164704161645,0.4562111598683320,0.0000000000000000,0.0000000000000000,0.0096082071876467,0.1562863588459410,0.0000000000000000,0.0000000000000000,0.0046619163531195
0.8334837652381083,1.3773339573139456,0.0000000000000000,0.0000000000000000,0.0102628461041208,2.6852252129138696,0.0201399946966419,0.0201399946966419,0.0086075866469987,0.1941092688862345,0.0000000000000000,0.0000000000000000,0.0084850085251415,0.2833697253817513,0.0040279989393283,0.0040279989393283,0.0040945524343629
0.8975979010256551,1.2447725122206486,0.0000000000000000,0.0000000000000000,0.0091351133583677,3.0913683459663499,0.0000000000000000,0.0000000000000000,0.0073557608991054,0.3211926354220448,0.0000000000000000,0.0000000000000000,0.0077187439158661,0.0312572717691882,0.0000000000000000,0.0000000000000000,0.0037024190445530
0.9617120368132019,1.0575511215206654,0.0000000000000000,0.0000000000000000,0.0083293193787930,5.5203725463495417,0.0000000000000000,0.0000000000000000,0.0064291115251026,0.1116964105875759,0.0000000000000000,0.0000000000000000,0.0071701345719343,0.0486179471976936,0.0000000000000000,0.0000000000000000,0.0034093066808123
1.0258261726007487,1.7241043860007255,0.0000000000000000,0.0000000000000000,0.0077375394479687,5.1780731964854168,0.0000000000000000,0.0000000000000000,0.0056886495858830,0.0143799562134023,0.0000000000000000,0.0000000000000000,0.0067629126776819,0.0478123474098279,0.0000000000000000,0.0000000000000000,0.0031776129172233
1.0899403083882955,0.7375668857804194,0.0000000000000000,0.0000000000000000,0.0073109170220069,3.8151594753742666,0.0040279989393283,0.0040279989393283,0.0050716590671836,0.0460803078659167,0.0000000000000000,0.0000000000000000,0.0064606890853066,0.0192941149193829,0.0000000000000000,0.0000000000000000,0.0029941260925254
1.1540544441758422,0.5662158109013899,0.0000000000000000,0.0000000000000000,0.0070283670836055,1.4777116908820085,0.0040279989393283,0.0040279989393283,0.0045655775812069,0.0567947850445301,0.0040279989393283,0.0040279989393283,0.0062481319850716,0.0209455944845076,0.0040279989393283,0.0040279989393283,0.0028561697222677
1.2181685799633890,0.6045623608037963,0.0000000000000000,0.0000000000000000,0.0068745171151691,0.5339112594079766,0.0080559978786568,0.0080559978786568,0.0041762464570381,0.0210664344526874,0.0000000000000000,0.0000000000000000,0.0061151029946929,0.0174009554178986,0.0040279989393283,0.0040279989393283,0.0027618219578768
1.2822827157509358,0.2042598262133421,0.0000000000000000,0.0000000000000000,0.0068286167342798,0.0413675491069024,0.0161119957573134,0.0161119957573134,0.0039070364137605,0.0223956741026658,0.0000000000000000,0.0000000000000000,0.0060474340535325,0.0194552348769561,0.0040279989393283,0.0040279989393283,0.0027057599337260
1.3463968515384825,0.2183981024903846,0.0000000000000000,0.0000000000000000,0.0068614555265507,0.2028500265845771,0.0080559978786568,0.0080559978786568,0.0037519246322276,0.0160717157679202,0.0000000000000000,0.0000000000000000,0.0060257000494983,0.0157494758527740,0.0000000000000000,0.0000000000000000,0.0026792852065372
1.4105109873260295,0.1262777667479446,0.0000000000000000,0.0000000000000000,0.0069364166965922,0.0336740711327852,0.0161119957573134,0.0161119957573134,0.0036954396024430,0.0161522757467068,0.0000000000000000,0.0000000000000000,0.0060292218108125,0.0125673566907045,0.0000000000000000,0.0000000000000000,0.0026723687363073
1.4746251231135763,0.2190023023312839,0.0000000000000000,0.0000000000000000,0.0070137149248239,0.0257791932117016,0.0040279989393283,0.0040279989393283,0.0037139590374759,0.0120034368391986,0.0000000000000000,0.0000000000000000,0.0060411410117182,0.0111172770725463,0.0000000000000000,0.0000000000000000,0.0026759681868561
1.5387392589011231,0.1386437234916828,0.0000000000000000,0.0000000000000000,0.0070595477993370,0.0303308320131427,0.0040279989393283,0.0040279989393283,0.0037776163944799,0.0091032776028821,0.0000000000000000,0.0000000000000000,0.0060514269695518,0.0078143179422971,0.0000000000000000,0.0000000000000000,0.0026834551386042
1.6028533946886698,0.1903229498832659,0.0000000000000000,0.0000000000000000,0.0070580155323979,0.0156286358845941,0.0040279989393283,0.0040279989393283,0.0038542710848362,0.0070087181544314,0.0000000000000000,0.0000000000000000,0.0060564283989369,0.0065656382711053,0.0000000000000000,0.0000000000000000,0.0026907667500772
1.6669675304762166,0.1343337646266014,0.0000000000000000,0.0000000000000000,0.0070136241656191,0.0087004777089493,0.0000000000000000,0.0000000000000000,0.0039156415768281,0.0066864782392851,0.0000000000000000,0.0000000000000000,0.0060554821928569,0.0048335987271941,0.0000000000000000,0.0000000000000000,0.0026956913695752
1.7310816662637634,0.0327879113661330,0.0000000000000000,0.0000000000000000,0.0069409974536065,0.0068878781862515,0.0000000000000000,0.0000000000000000,0.0039428097421078,0.0055183585468799,0.0000000000000000,0.0000000000000000,0.0060472130732485,0.0042293988862948,0.0000000000000000,0.0000000000000000,0.0026970267100333
1.7951958020513101,0.1407382829401336,0.0000000000000000,0.0000000000000000,0.0068557628659948,0.0045919187908343,0.0000000000000000,0.0000000000000000,0.0039279708068500,0.0053572385893067,0.0000000000000000,0.0000000000000000,0.0060292022689811,0.0028598792469232,0.0000000000000000,0.0000000000000000,0.0026941007573201
1.8593099378388571,0.0177634753224381,0.0000000000000000,0.0000000000000000,0.0067718410825619,0.0037057590241821,0.0000000000000000,0.0000000000000000,0.0038726466583111,0.0044307988332612,0.0000000000000000,0.0000000000000000,0.0060010071062593,0.0024570793529903,0.0000000000000000,0.0000000000000000,0.0026866887364543
1.9234240736264039,0.0201399946966419,0.0000000000000000,0.0000000000000000,0.0066996826528256,0.0031418391726761,0.0000000000000000,0.0000000000000000,0.0037850776809074,0.0042696788756881,0.0000000000000000,0.0000000000000000,0.0059653114541986,0.0020542794590575,0.0000000000000000,0.0000000000000000,0.0026750830675750
1.9875382094139507,0.3592169454093047,0.0000000000000000,0.0000000000000000,0.0066442957027909,0.0033029591302493,0.0000000000000000,0.0000000000000000,0.0036780692065991,0.0037460390135754,0.0000000000000000,0.0000000000000000,0.0059256306016888,0.0029807192151030,0.0000000000000000,0.0000000000000000,0.0026600810375293
2.0516523452014974,0.0410453091917562,0.0000000000000000,0.0000000000000000,0.0066050027129438,0.0047933187378008,0.0000000000000000,0.0000000000000000,0.0035664173239017,0.0043099588650814,0.0000000000000000,0.0000000000000000,0.0058845202581606,0.0028598792469232,0.0000000000000000,0.0000000000000000,0.0026428177175591
2.1157664809890444,0.0571975849384630,0.0000000000000000,0.0000000000000000,0.0065767684100431,0.0154272359376277,0.0000000000000000,0.0000000000000000,0.0034635171711164,0.0053572385893067,0.0000000000000000,0.0000000000000000,0.0058437664286739,0.0033432391196426,0.0000000000000000,0.0000000000000000,0.0026245157077574
2.1798806167765914,0.2149743033919554,0.0000000000000000,0.0000000000000000,0.0065523653421762,0.0058808784514194,0.0000000000000000,0.0000000000000000,0.0033783310941366,0.0049947186847672,0.0000000000000000,0.0000000000000000,0.0058049771863100,0.0039474389605418,0.0000000000000000,0.0000000000000000,0.0026062633532600
2.2439947525641379,0.0902271762409557,0.0000000000000000,0.0000000000000000,0.0065246807851601,0.0084587977725896,0.0000000000000000,0.0000000000000000,0.0033140413468150,0.0058405984620261,0.0000000000000000,0.0000000000000000,0.0057695712362968,0.0044710788226545,0.0000000000000000,0.0000000000000000,0.0025888894285612
2.3081088883516849,0.0606616640262854,0.0000000000000000,0.0000000000000000,0.0064884551056699,0.0089018776559157,0.0000000000000000,0.0000000000000000,0.0032686566007634,0.0058405984620261,0.0000000000000000,0.0000000000000000,0.0057383873257660,0.0035849190560022,0.0000000000000000,0.0000000000000000,0.0025729386597674
2.3722230241392315,0.0118423168816254,0.0000000000000000,0.0000000000000000,0.0064416925675532,0.0080157178892635,0.0000000000000000,0.0000000000000000,0.0032369558654968,0.0062433983559590,0.0000000000000000,0.0000000000000000,0.0057114476334269,0.0044710788226545,0.0000000000000000,0.0000000000000000,0.0025587135890970
2.4363371599267785,0.0255777932647352,0.0000000000000000,0.0000000000000000,0.0063860826391046,0.0080559978786568,0.0000000000000000,0.0000000000000000,0.0032128750626894,0.0065656382711053,0.0000000000000000,0.0000000000000000,0.0056882191158986,0.0043502388544747,0.0000000000000000,0.0000000000000000,0.0025463416472237
2.5004512957143250,0.0620714636550503,0.0000000000000000,0.0000000000000000,0.0063259951238567,0.0072906780801844,0.0000000000000000,0.0000000000000000,0.0031915218780607,0.0064447983029254,0.0000000000000000,0.0000000000000000,0.0056682216928530,0.0045113588120478,0.0000000000000000,0.0000000000000000,0.0025358376356671
2.5645654315018720,0.0134937964467501,0.0000000000000000,0.0000000000000000,0.0062670602492299,0.0058003184726329,0.0000000000000000,0.0000000000000000,0.0031702814628537,0.0059211584408127,0.0000000000000000,0.0000000000000000,0.0056513048763580,0.0046724787696209,0.0000000000000000,0.0000000000000000,0.0025271464041766
2.6286795672894185,0.0396355095629912,0.0000000000000000,0.0000000000000000,0.0062148590860306,0.0050349986741605,0.0000000000000000,0.0000000000000000,0.0031488921527443,0.0059211584408127,0.0000000000000000,0.0000000000000000,0.0056373914213076,0.0041488389075082,0.0000000000000000,0.0000000000000000,0.0025201629463010
2.6927937030769655,0.2375713774415877,0.0000000000000000,0.0000000000000000,0.0061737402461429,0.0038668789817552,0.0000000000000000,0.0000000000000000,0.0031287594283245,0.0049947186847672,0.0000000000000000,0.0000000000000000,0.0056261777325731,0.0033029591302493,0.0000000000000000,0.0000000000000000,0.0025147369631186
2.7569078388645125,0.1178189689753550,0.0000000000000000,0.0000000000000000,0.0061459056864337,0.0036654790347888,0.0000000000000000,0.0000000000000000,0.0031119504763181,0.0061225583877792,0.0000000000000000,0.0000000000000000,0.0056171391436873,0.0042293988862948,0.0000000000000000,0.0000000000000000,0.0025106737293779
2.8210219746520591,0.0596546642914533,0.0000000000000000,0.0000000000000000,0.0061311872120612,0.0037460390135754,0.0000000000000000,0.0000000000000000,0.0031002512882077,0.0053975185787000,0.0000000000000000,0.0000000000000000,0.0056097728365697,0.0029001592363164,0.0000000000000000,0.0000000000000000,0.0025077415139507
2.8851361104396060,0.1158452494950842,0.0000000000000000,0.0000000000000000,0.0061276108112973,0.0039474389605418,0.0000000000000000,0.0000000000000000,0.0030945040151154,0.0057600384832396,0.0000000000000000,0.0000000000000000,0.0056037987821961,0.0030209992044963,0.0000000000000000,0.0000000000000000,0.0025056910889310
2.9492502462271526,0.0716983811200451,0.0000000000000000,0.0000000000000000,0.0061322492091499,0.0040279989393284,0.0000000000000000,0.0000000000000000,0.0030943048507704,0.0055586385362732,0.0000000000000000,0.0000000000000000,0.0055991440091861,0.0033029591302493,0.0000000000000000,0.0000000000000000,0.0025042867261121
3.0133643820146996,0.0184482351421240,0.0000000000000000,0.0000000000000000,0.0061417518621348,0.0032626791408560,0.0000000000000000,0.0000000000000000,0.0030980709987482,0.0052363986211269,0.0000000000000000,0.0000000000000000,0.0055957826772986,0.0027390392787433,0.0000000000000000,0.0000000000000000,0.0025033389516528
3.0774785178022461,0.0580837447051152,0.0000000000000000,0.0000000000000000,0.0061524966000608,0.0033835191090358,0.0000000000000000,0.0000000000000000,0.0031034437158038,0.0053572385893067,0.0000000000000000,0.0000000000000000,0.0055936046926446,0.0030209992044963,0.0000000000000000,0.0000000000000000,0.0025027225283678
3.1415926535897931,0.0788279392426564,0.0000000000000000,0.0000000000000000,0.0061608484854597,0.0035849190560022,0.0000000000000000,0.0000000000000000,0.0031079377788026,0.0043502388544747,0.0000000000000000,0.0000000000000000,0.0055924130867035,0.0031418391726761,0.0000000000000000,0.0000000000000000,0.0025023708516368


==> figures/distance_MSE_70.csv <==
d,MSEunopt,lowerunopt,upperunopt,CRBunopt,MSEopt,loweropt,upperopt,CRBopt,MSEold,lowerold,upperold,CRBold,MSEuncomp,loweruncomp,upperuncomp,CRBuncomp
0.1308996938995747,2.6745353634005746,0.0657699585245438,0.0657699585245438,10.2951163952501776,3.9425801637537794,0.1479824066802239,0.1479824066802239,9.6454000360904395,3.9192318284775656,0.1479824066802229,0.1479824066802229,9.8188149219288903,3.3065846648214410,0.1479824066802234,0.1479824066802234,6.7981558609798070
0.2617993877991495,3.6818022782039632,0.0164424896311359,0.0164424896311359,0.9927674648467362,4.1188436525995566,0.2630798340981745,0.2630798340981745,1.0232674284144265,4.1727750185896841,0.2795223237293107,0.2795223237293107,1.0404897299050233,3.6472730499785770,0.0657699585245438,0.0657699585245438,0.7227541879853765
0.3926990816987241,3.0356124357003198,0.0822124481556796,0.0822124481556796,0.1795627819516162,3.2191106199837969,0.0822124481556797,0.0822124481556797,0.1777670488770010,3.4285879378844695,0.0328849792622720,0.0328849792622720,0.1798923194368282,2.4775543376195657,0.0822124481556794,0.0822124481556794,0.1246607967276759
0.5235987755982989,3.1895141386477528,0.0164424896311360,0.0164424896311360,0.0645180942522032,3.6975870682498542,0.0328849792622720,0.0328849792622720,0.0631562498952199,3.0954630979576550,0.0328849792622719,0.0328849792622719,0.0637103650812911,2.8442218563938977,0.0328849792622719,0.0328849792622719,0.0440924814392143
0.6544984694978736,1.9638909615428792,0.0000000000000000,0.0000000000000000,0.0333397933403643,4.1079916094430065,0.0164424896311358,0.0164424896311358,0.0323596799200223,2.5301703044392005,0.0328849792622718,0.0328849792622718,0.0326066619489850,2.1102291192599889,0.0328849792622718,0.0328849792622718,0.0225368064344487
0.7853981633974484,2.2029647607795950,0.0000000000000000,0.0000000000000000,0.0223620898549166,3.0033851560232945,0.0000000000000000,0.0000000000000000,0.0216438195733430,1.4203022543375241,0.0000000000000000,0.0000000000000000,0.0216944753974969,1.9319925316584747,0.0000000000000000,0.0000000000000000,0.0149644845102055
0.9162978572970231,1.9704679573953330,0.0000000000000000,0.0000000000000000,0.0178380196668088,3.2171375212280613,0.0164424896311358,0.0164424896311358,0.0174402984678744,1.5028435522858263,0.0000000000000000,0.0000000000000000,0.0171815730213718,0.6751286242544423,0.0000000000000000,0.0000000000000000,0.0117894796293266
1.0471975511965979,1.5140244452349989,0.0000000000000000,0.0000000000000000,0.0155151813731135,1.2223346791786471,0.0000000000000000,0.0000000000000000,0.0152540272827124,0.7553679736543860,0.0000000000000000,0.0000000000000000,0.0148364584989291,0.4505242158931253,0.0000000000000000,0.0000000000000000,0.0100835489246907
1.1780972450961726,1.1808996053081846,0.0000000000000000,0.0000000000000000,0.0141785166267090,1.7040996253709306,0.0000000000000000,0.0000000000000000,0.0137015601991090,0.4363836748103483,0.0000000000000000,0.0000000000000000,0.0134353852221820,0.5182672731734054,0.0000000000000000,0.0000000000000000,0.0090649777507715
1.3089969389957474,1.1368337330967400,0.0000000000000000,0.0000000000000000,0.0135879234480942,0.6823633196921420,0.0000000000000000,0.0000000000000000,0.0127497711133456,0.0282810821655538,0.0000000000000000,0.0000000000000000,0.0127382414181810,0.4044852449259445,0.0000000000000000,0.0000000000000000,0.0085836159983513
1.4398966328953222,0.6560553362823246,0.0000000000000000,0.0000000000000000,0.0134369645316155,0.1769211884310228,0.0000000000000000,0.0000000000000000,0.0123792446857958,0.1670556946523414,0.0000000000000000,0.0000000000000000,0.0125424878885419,0.2499258423932665,0.0000000000000000,0.0000000000000000,0.0084629199863029
1.5707963267948968,0.7119598010281870,0.0000000000000000,0.0000000000000000,0.0134340282996834,0.2246044083613171,0.0000000000000000,0.0000000000000000,0.0123917546521058,0.3156958009178104,0.0000000000000000,0.0000000000000000,0.0125784798821030,0.1739615402974185,0.0000000000000000,0.0000000000000000,0.0084868127005238
1.7016960206944716,0.4176392366308532,0.0000000000000000,0.0000000000000000,0.0134802372575841,0.2163831635457493,0.0000000000000000,0.0000000000000000,0.0125968096858230,0.3620636216776138,0.0000000000000000,0.0000000000000000,0.0126614033628453,0.0282810821655538,0.0000000000000000,0.0000000000000000,0.0085214129390234
1.8325957145940464,0.1706730423711912,0.0000000000000000,0.0000000000000000,0.0135342870463004,0.1150974274179518,0.0000000000000000,0.0000000000000000,0.0127932356949055,0.0371600265663673,0.0000000000000000,0.0000000000000000,0.0127068586106309,0.1259494705745014,0.0000000000000000,0.0000000000000000,0.0085149902748132
1.9634954084936209,0.5791044848086085,0.0000000000000000,0.0000000000000000,0.0135095285037738,0.3893581544652994,0.0000000000000000,0.0000000000000000,0.0127791988823478,0.3630501710554819,0.0000000000000000,0.0000000000000000,0.0126814563007942,0.0815547485704343,0.0000000000000000,0.0000000000000000,0.0084554492195416
2.0943951023931957,0.2423622971629439,0.0000000000000000,0.0000000000000000,0.0133720761861833,0.0447235717966898,0.0000000000000000,0.0000000000000000,0.0125203294828227,0.4176392366308532,0.0000000000000000,0.0000000000000000,0.0125726180838916,0.0075635452303225,0.0000000000000000,0.0000000000000000,0.0083557903144170
2.2252947962927703,0.3005687104571653,0.0000000000000000,0.0000000000000000,0.0131680847665388,0.0536025161975032,0.0000000000000000,0.0000000000000000,0.0121630224487289,0.0894471435933796,0.0000000000000000,0.0000000000000000,0.0123931158727638,0.0085500946081907,0.0000000000000000,0.0000000000000000,0.0082425226937623
2.3561944901923448,0.4837380449480197,0.0000000000000000,0.0000000000000000,0.0129515525937565,0.2930051652268428,0.0000000000000000,0.0000000000000000,0.0118613850772870,0.0328849792622719,0.0000000000000000,0.0000000000000000,0.0121842389845256,0.1716595917490593,0.0000000000000000,0.0000000000000000,0.0081384319501448
2.4870941840919198,0.2035580216334632,0.0000000000000000,0.0000000000000000,0.0127848946050212,0.0989837875794384,0.0000000000000000,0.0000000000000000,0.0116724000020106,0.2025714722555950,0.0000000000000000,0.0000000000000000,0.0119959457725017,0.0131539917049088,0.0000000000000000,0.0000000000000000,0.0080545582428050
2.6179938779914944,0.0766220016810935,0.0000000000000000,0.0000000000000000,0.0127095309438151,0.0279522323729311,0.0000000000000000,0.0000000000000000,0.0115776036943832,0.0878028946302660,0.0000000000000000,0.0000000000000000,0.0118574349238844,0.0105231933639270,0.0000000000000000,0.0000000000000000,0.0079933218167767
2.7488935718910694,0.3673252183595774,0.0000000000000000,0.0000000000000000,0.0127110624777930,0.0361734771884991,0.0000000000000000,0.0000000000000000,0.0115385550168147,0.2223024598129582,0.0000000000000000,0.0000000000000000,0.0117690722605021,0.0082212448155680,0.0000000000000000,0.0000000000000000,0.0079536106444473
2.8797932657906440,0.5606888964217360,0.0000000000000000,0.0000000000000000,0.0127400153085269,0.1657402954818504,0.0000000000000000,0.0000000000000000,0.0115265734209160,0.0105231933639270,0.0000000000000000,0.0000000000000000,0.0117144479426095,0.0092077941934361,0.0000000000000000,0.0000000000000000,0.0079315867614415
3.0106929596902186,0.2969513627383153,0.0000000000000000,0.0000000000000000,0.0127435695442056,0.1834981842834773,0.0000000000000000,0.0000000000000000,0.0115252391996218,0.0384754257368581,0.0000000000000000,0.0000000000000000,0.0116773457207590,0.0092077941934361,0.0000000000000000,0.0000000000000000,0.0079205164948004
3.1415926535897931,0.0670853576950347,0.0000000000000000,0.0000000000000000,0.0127163633450527,0.0174290390090041,0.0000000000000000,0.0000000000000000,0.0115257601060784,0.0282810821655539,0.0000000000000000,0.0000000000000000,0.0116523231930021,0.0253214340319494,0.0000000000000000,0.0000000000000000,0.0079144654481377


==> figures/distance_MSE_75.csv <==
d,MSEunopt,lowerunopt,upperunopt,CRBunopt,MSEopt,loweropt,upperopt,CRBopt,MSEold,lowerold,upperold,CRBold
0.1308996938995747,1.5860425498193744,0.1479824066802234,0.1479824066802234,8.5687407688869506,0.6530956881487203,0.1479824066802234,0.1479824066802234,8.8414018766070281,0.8379092716026885,0.1479824066802229,0.1479824066802229,4.8414273583682235
0.2617993877991495,3.9221914766111707,0.1479824066802235,0.1479824066802235,0.9296690908054869,3.8620119645612125,0.2630798340981758,0.2630798340981758,0.8729237656315266,3.7475722367285069,0.2630798340981754,0.2630798340981754,0.5049865834223378
0.3926990816987241,1.4239196020563738,0.0822124481556797,0.0822124481556797,0.1487131235664138,0.3561443254104047,0.1644248963113588,0.1644248963113588,0.1450223416487959,0.4640070573906565,0.0822124481556796,0.0822124481556796,0.0823236274796873
0.5235987755982989,1.9224558876724163,0.0822124481556803,0.0822124481556803,0.0475142852161872,3.2671226897067149,0.1644248963113593,0.1644248963113593,0.0465553952197918,1.4995550543595990,0.1644248963113596,0.1644248963113596,0.0265933803277554
0.6544984694978736,0.7626026690920856,0.1315399170490872,0.1315399170490872,0.0207380689371631,0.9549797977763766,0.1315399170490876,0.1315399170490876,0.0202398099268786,0.3518692781063094,0.1315399170490876,0.1315399170490876,0.0117462938970230
0.7853981633974484,1.0825735173139914,0.1315399170490873,0.1315399170490873,0.0109989988863705,2.2470306329910397,0.1315399170490877,0.1315399170490877,0.0106429685565493,0.8527075122707107,0.2137523652047666,0.2137523652047666,0.0063107643015780
0.9162978572970231,0.7852933047830534,0.0822124481556796,0.0822124481556796,0.0067100548764701,1.8372837913831312,0.2137523652047670,0.2137523652047670,0.0064301558250408,0.3406883851571370,0.2137523652047670,0.2137523652047670,0.0039000298833028
1.0471975511965979,0.6063990175962942,0.0328849792622717,0.0328849792622717,0.0045684942114547,1.2634409032564868,0.2137523652047670,0.2137523652047670,0.0043461816938684,0.3041860581760152,0.2137523652047668,0.2137523652047668,0.0026872015720225
1.1780972450961726,0.1430496597908828,0.0000000000000000,0.0000000000000000,0.0034094836695979,4.0109809206193052,0.0328849792622724,0.0328849792622724,0.0032273724901764,0.1881020813801955,0.0164424896311359,0.0164424896311359,0.0020237449513435
1.3089969389957474,0.0503140182712761,0.0000000000000000,0.0000000000000000,0.0027542146626545,5.1363049109742507,0.0000000000000000,0.0000000000000000,0.0025876190000024,0.0588641128794667,0.0000000000000000,0.0000000000000000,0.0016412401179706
1.4398966328953222,0.0628103103909393,0.0000000000000000,0.0000000000000000,0.0023786407458723,4.1892175082208194,0.0000000000000000,0.0000000000000000,0.0022058340118746,0.0062481460598317,0.0000000000000000,0.0000000000000000,0.0014149704418265
1.5707963267948968,0.0243348846540812,0.0000000000000000,0.0000000000000000,0.0021670840620680,0.5310924150856913,0.0164424896311358,0.0164424896311358,0.0019820293780669,0.0118385925344179,0.0000000000000000,0.0000000000000000,0.0012815012965555
1.7016960206944716,0.0272945327876857,0.0000000000000000,0.0000000000000000,0.0020561531699150,0.0476832199302943,0.0164424896311358,0.0164424896311358,0.0018687051290306,0.0164424896311360,0.0000000000000000,0.0000000000000000,0.0012057178568333
1.8325957145940464,0.0243348846540812,0.0000000000000000,0.0000000000000000,0.0020061773841801,0.0430793228335762,0.0164424896311358,0.0164424896311358,0.0018295422456285,0.0187444381794950,0.0000000000000000,0.0000000000000000,0.0011659963855652
1.9634954084936209,0.0194021377647404,0.0000000000000000,0.0000000000000000,0.0019867210842622,0.0305830307139129,0.0164424896311358,0.0164424896311358,0.0018230429165173,0.0174290390090041,0.0164424896311358,0.0164424896311358,0.0011473614423787
2.0943951023931957,0.0144693908753997,0.0000000000000000,0.0000000000000000,0.0019738806500360,0.0259791336171948,0.0164424896311358,0.0164424896311358,0.0018113969182969,0.0164424896311360,0.0000000000000000,0.0000000000000000,0.0011389287359066
2.2252947962927703,0.0118385925344179,0.0000000000000000,0.0000000000000000,0.0019538532354503,0.0187444381794950,0.0164424896311358,0.0164424896311358,0.0017766476031008,0.0161136398385132,0.0000000000000000,0.0000000000000000,0.0011334529169269
2.3561944901923448,0.0085500946081907,0.0000000000000000,0.0000000000000000,0.0019241549715695,0.0164424896311359,0.0000000000000000,0.0000000000000000,0.0017224672873955,0.0134828414975315,0.0000000000000000,0.0000000000000000,0.0011271986938484
2.4870941840919198,0.0065769958524544,0.0000000000000000,0.0000000000000000,0.0018888941195288,0.0161136398385132,0.0000000000000000,0.0000000000000000,0.0016621505600362,0.0098654937786816,0.0000000000000000,0.0000000000000000,0.0011192158819508
2.6179938779914944,0.0065769958524544,0.0000000000000000,0.0000000000000000,0.0018532476118495,0.0115097427417952,0.0000000000000000,0.0000000000000000,0.0016074146460621,0.0039461975114726,0.0000000000000000,0.0000000000000000,0.0011101547568347
2.7488935718910694,0.0072346954376998,0.0000000000000000,0.0000000000000000,0.0018213564485776,0.0049327468893408,0.0000000000000000,0.0000000000000000,0.0015645030916454,0.0029596481336045,0.0000000000000000,0.0000000000000000,0.0011011870097848
2.8797932657906440,0.0062481460598317,0.0000000000000000,0.0000000000000000,0.0017961526468683,0.0029596481336045,0.0000000000000000,0.0000000000000000,0.0015348784839268,0.0026307983409817,0.0000000000000000,0.0000000000000000,0.0010933663969512
3.0106929596902186,0.0069058456450771,0.0000000000000000,0.0000000000000000,0.0017789684441503,0.0013153991704909,0.0000000000000000,0.0000000000000000,0.0015170053359933,0.0003288497926227,0.0000000000000000,0.0000000000000000,0.0010874083665279
3.1415926535897931,0.0049327468893408,0.0000000000000000,0.0000000000000000,0.0017694626693661,0.0016442489631136,0.0000000000000000,0.0000000000000000,0.0015080382337387,0.0006576995852454,0.0000000000000000,0.0000000000000000,0.0010837124556933


==> figures/scf_error.csv <==
rho,err0l,err0m,err0u,err1l,err1m,err1u,err2l,err2m,err2u
0.3000000000000000,0.3015626222298878,0.3015626222298878,0.3015626222298878,0.1239692942377612,0.1239692942377612,0.1239692942377612,0.2417909473414068,0.2417909473414068,0.2417909473414068
0.4000000000000000,0.2627907676152920,0.2627907676152920,0.2627907676152920,0.0955602763659981,0.0955602763659981,0.0955602763659981,0.2352761023267576,0.2352761023267576,0.2352761023267576
0.5000000000000000,0.2365335075784201,0.2365335075784201,0.2365335075784201,0.0645885912339625,0.0645885912339625,0.0645885912339625,0.2037292837745809,0.2037292837745809,0.2037292837745809
0.6000000000000000,0.2202721077431986,0.2202721077431986,0.2202721077431986,0.0471303687076365,0.0471303687076365,0.0471303687076365,0.1701851113973416,0.1701851113973416,0.1701851113973416
0.7000000000000000,0.2056884135307025,0.2056884135307025,0.2056884135307025,0.0421053486193753,0.0421053486193753,0.0421053486193753,0.1480271222809725,0.1480271222809725,0.1480271222809725
0.8000000000000000,0.1881482403638795,0.1881482403638795,0.1881482403638795,0.0322370226538128,0.0322370226538128,0.0322370226538128,0.1446908907376803,0.1446908907376803,0.1446908907376803
0.9000000000000000,0.1820571776304665,0.1820571776304665,0.1820571776304665,0.0159145914466683,0.0159145914466683,0.0159145914466683,0.1477195800079778,0.1477195800079778,0.1477195800079778

